Sort-free Gaussian Splatting via Weighted Sum Rendering

Recently, 3D Gaussian Splatting (3DGS) has emerged as a significant advancement in 3D scene reconstruction, attracting considerable attention due to its ability to recover high-fidelity details while maintaining low complexity. Despite the promising results achieved by 3DGS, its rendering performance is constrained by its dependence on costly non-commutative alpha-blending operations. These operations mandate complex view dependent sorting operations that introduce computational overhead, especially on the resource-constrained platforms such as mobile phones. In this paper, we propose Weighted Sum Rendering, which approximates alpha blending with weighted sums, thereby removing the need for sorting. This simplifies implementation, delivers superior performance, and eliminates the "popping" artifacts caused by sorting. Experimental results show that optimizing a generalized Gaussian splatting formulation to the new differentiable rendering yields competitive image quality. The method was implemented and tested in a mobile device GPU, achieving on average $1.23\times$ faster rendering.

==> Figs/comp_wsr/10_psnr.txt <==
ours 34.01
ori 31.67
exp 34.22
dir 33.67


==> Figs/comp_wsr/1_bonsai_00036.png_psnr.txt <==
ours 33.75
ori 29.67
exp 31.73
dir 30.52


==> Figs/comp_wsr/25_psnr.txt <==
ours 31.61
ori 30.19
exp 30.61
dir 28.86


==> Figs/comp_wsr/5_drjohnson_00016.png_psnr.txt <==
ours 33.49
ori 30.66
exp 33.07
dir 32.72


==> Figs/comp_wsr/7_room_00005.png_psnr.txt <==
ours 32.72
ori 30.20
exp 30.87
dir 28.71


==> video_demo/script.txt <==
This paper presents a sort-free Gaussian splatting method via weighted sum rendering. 

Current 3DGS implementations require non-commutative alpha-blending, mandating complex sorting. It first splits the rendered image into multiple non-overlapping tiles. Gaussians that span across multiple tiles being duplicated accordingly. Then it sort Gaussians according to the depth. Finally, it renders the image using non-commutative alpha-blending. 


The costly sorting operations limits rendering efficiency—especially on mobile devices. This introduces computational overhead, memory bottlenecks, and temporal artifacts like popping when rendering order changes abruptly. Mobile platforms, with limited resources, suffer disproportionately from these challenges.


Can we remove the sorting in 3DGS? We propose Weighted Sum Rendering, a novel approach that replaces alpha-blending with a learned weighted sum. WSR computes weights for each Gaussian splat based on depth. These weighted Gaussians are then splatted onto the image plane using a straightforward summation operation. This simplifies the pipeline, makes GS-WSR fully compatible with mobile GPU rasterizers, unlocking hardware acceleration without memory overhead.

Our key contributions include weighted sum rendering and view-dependent opacity. For the weight functions, we introduce Direct Weighted Sum Rendering, Exponential Weighted Sum Rendering, and Linear Correction Weighted Sum Rendering with learnable parameters. For the view-dependent opacity, we substitute our opacity values for an additional set of spherical harmonic coefficients for view dependency. Please check our paper for more details.


We evaluated GS-WSR on standard 3D scenes and mobile GPUs. Our method achieves competitive visual quality in the Mip-NeRF 360, Tanks & Temples, and Deep Blending datasets. We also compare the speed and runtime memory usage of our method against 3DGS on mobile devices. Our results demonstrate that our method is faster and requires less runtime memory.

We provide more visual examples. 

Additionally, our method eliminates popping artifacts caused by temporal sorting instability.

Thank you
